Scalable K-Medoids via True Error Bound and Familywise Bandits

K-Medoids(KM) is a standard clustering method, used extensively on semi-metric data.Error analyses of KM have traditionally used an in-sample notion of error,which can be far from the true error and suffer from generalization gap. We formalize the true K-Medoid error based on the underlying data distribution.We decompose the true error into fundamental statistical problems of: minimum estimation (ME) and minimum mean estimation (MME). We provide a convergence result for MME. We show $\errMME$ decreases no slower than $\Theta(\frac{1}{n^{\frac{2}{3}}})$, where $n$ is a measure of sample size. Inspired by this bound, we propose a computationally efficient, distributed KM algorithm namely MCPAM. MCPAM has expected runtime $\mathcal{O}(km)$,where $k$ is the number of medoids and $m$ is number of samples. MCPAM provides massive computational savings for a small tradeoff in accuracy. We verify the quality and scaling properties of MCPAM on various datasets. And achieve the hitherto unachieved feat of calculating the KM of 1 billion points on semi-metric spaces.

==> pictures/quality_comparison_2019_05_23_6pm_ist.csv <==
dataset_name,k,algo_seed,build_cc,pam_cc,pam_clustering_cost,pam_ari,mcpam_cc_py_mean,mcpam_cc_R_lo,mcpam_cc_R_mean,mcpam_cc_R_hi,mcpam_ari_lo,mcpam_ari_mean,mcpam_ari_hi,dbscan_ari,dbscan_eps,relative_error_mcpam,relative_error_dbscan
S1,15,0,55228.6618,42767.5284,42767.5284,0.9854725332,231254796.7,43469.46257,46250.95934,49032.45611,0.9796135971,0.9828354289,0.9860572606,0.9469513,23000,0.2675979503,3.908909879
S2,15,0,65123.2432,52284.166,52284.166,0.9335132215,298416308.9,55331.21092,59683.26178,64035.31264,0.9002792414,0.9195153786,0.9387515159,0.66449,16000,1.499479876,28.81836222
S3,15,0,73821.0042,60695.4836,60695.4836,0.7204098075,338889392.2,61594.00939,67777.87844,73961.74749,0.6386902131,0.6844795588,0.7302689045,0.4483257,14000,4.987473564,37.76796272
S4,15,0,67090.7104,57481.7756,57481.7756,0.6345184372,334219424.3,59870.92302,66843.88486,73816.8467,0.5287392733,0.5760079582,0.6232766431,0.3939792,11000,9.221241743,37.90894371
iris,3,0,1.123333333,1.098,1.098,0.7436826319,164.75,1.075246829,1.098333333,1.121419838,0.6957669272,0.7220186938,0.7482704604,0,0,2.913062262,100
leaves,100,0,0.0028383938,0.0027835004,0.0027835004,0.2784835216,5.484760644,0.0033403591,0.003427975403,0.003515591702,0.1941052802,0.2109926192,0.2278799582,0.01605438,0.0042,24.23515115,94.23507003
letter1,26,0,13800.17264,13496.54726,13496.54726,0.2635139226,70739200,14551.16143,15265.2568,15979.35216,0.2489695538,0.2681415828,0.2873136118,0.4078737,10600,-1.756134991,-54.78259971
letter2,26,0,13339.67101,13081.17924,13081.17924,0.1640750264,71255500,14408.39167,15222.28156,16036.17146,0.1440821131,0.1664678571,0.1888536011,0.2039845,8100,-1.458375935,-24.32391722
letter3,26,0,11958.59527,11666.37763,11666.37763,0.1961435993,63429400,12705.17138,13750.14091,14795.11043,0.1577766926,0.1929807242,0.2281847558,0.2538159,8000,1.612530366,-29.40310105
letter4,26,0,13185.69254,12879.32159,12879.32159,0.1624553714,68745600,14270.13322,14947.94521,15625.75719,0.130127237,0.1535596829,0.1769921287,0.1352062,9100,5.475773699,16.77332745
M1,32,0,0.3545664287,0.3150431924,0.3150431924,0.7562830635,1314.71464,0.3530729861,0.4108483251,0.4686236641,0.5460194532,0.640586334,0.7351532148,0.5191512,0.01,15.29807225,31.35490862
M2,32,0,0.4924185782,0.4541239492,0.4541239492,0.4828928356,1745.716033,0.5059779827,0.5455362603,0.5850945378,0.3597034785,0.3930458616,0.4263882447,0.1905236,0.009,18.60598613,60.54536619
M3,32,0,0.5344950348,0.5111188405,0.5111188405,0.3528755327,1928.489089,0.5584415987,0.6026528404,0.6468640821,0.272566803,0.2907572681,0.3089477331,0.1370495,0.009,17.60344905,61.16208484
M4,32,0,0.5817413812,0.5536092995,0.5536092995,0.2457494591,2060.480446,0.5911989304,0.6439001393,0.6966013482,0.2116965436,0.2265474428,0.2413983421,0.06960741,0.008,7.81365557,71.67545749

==> pictures/quality_with_avg_with_sd.csv <==
dataset_name,k,pam_ari,mcpam_ari_lo,mcpam_ari_mean,mcpam_ari_hi,dbscan_ari,relative_error_mcpam,relative_error_dbscan
S1,15,0.9854725332,0.9796135971,0.9828354289,0.9860572606,0.9469513,0.2675979503,3.908909879
S2,15,0.9335132215,0.9002792414,0.9195153786,0.9387515159,0.66449,1.499479876,28.81836222
S3,15,0.7204098075,0.6386902131,0.6844795588,0.7302689045,0.4483257,4.987473564,37.76796272
S4,15,0.6345184372,0.5287392733,0.5760079582,0.6232766431,0.3939792,9.221241743,37.90894371
iris,3,0.7436826319,0.6957669272,0.7220186938,0.7482704604,0,2.913062262,100
leaves,100,0.2784835216,0.1941052802,0.2109926192,0.2278799582,0.01605438,24.23515115,94.23507003
letter1,26,0.2635139226,0.2489695538,0.2681415828,0.2873136118,0.4078737,-1.756134991,-54.78259971
letter2,26,0.1640750264,0.1440821131,0.1664678571,0.1888536011,0.2039845,-1.458375935,-24.32391722
letter3,26,0.1961435993,0.1577766926,0.1929807242,0.2281847558,0.2538159,1.612530366,-29.40310105
letter4,26,0.1624553714,0.130127237,0.1535596829,0.1769921287,0.1352062,5.475773699,16.77332745
M1,32,0.7562830635,0.5460194532,0.640586334,0.7351532148,0.5191512,15.29807225,31.35490862
M2,32,0.4828928356,0.3597034785,0.3930458616,0.4263882447,0.1905236,18.60598613,60.54536619
M3,32,0.3528755327,0.272566803,0.2907572681,0.3089477331,0.1370495,17.60344905,61.16208484
M4,32,0.2457494591,0.2116965436,0.2265474428,0.2413983421,0.06960741,7.81365557,71.67545749


==> pictures/summarized_billion_outer_data.csv <==
file_name,num_medoids,num_slaves,dataset,median_time_per_iter,mean_time_per_iter,median_mem_clustering_cost,min_clustering_cost,num_iters
/home/ubuntu/raw_data/fake_data_qnt_v3_all.csv,1,12,billion,5800.3324239254,5800.3324239254,4031.9609375,1960029266.9999,2
/home/ubuntu/raw_data/fake_data_qnt_v3_all.csv,2,12,billion,5871.85949754715,5871.85949754715,4032.1328125,1437642642.0222,2
/home/ubuntu/raw_data/fake_data_qnt_v3_all.csv,5,12,billion,6307.98175597191,6321.87612040838,4033.6640625,1028843873.704,3
/home/ubuntu/raw_data/fake_data_qnt_v3_all.csv,10,12,billion,7300.12563896179,7322.61733428637,4033.447265625,816729788.5424,3
/home/ubuntu/raw_data/fake_data_qnt_v3_all.csv,15,12,billion,8514.72648501396,8517.46434752147,4034.0927734375,530053015.8694,6
/home/ubuntu/raw_data/fake_data_qnt_v3_all.csv,20,12,billion,9825.21267747879,9809.57060849667,4034.2568359375,319663406.8556,8
/home/ubuntu/raw_data/fake_data_qnt_v3_all.csv,30,12,billion,11759.5448319912,11764.4333487272,4034.361328125,153884490.2555,10
/home/ubuntu/raw_data/fake_data_qnt_v3_all.csv,50,12,billion,15707.2414429188,15702.6927144051,4034.400390625,151793343.4834,5
/home/ubuntu/raw_data/fake_data_qnt_v3_all.csv,100,12,billion,25376.5983519554,25376.5983519554,4034.5078125,138480256.7967,1


==> pictures/summarized_billion_paper_table.csv <==
num_medoids,num_slaves,num_MCPAM_iters,median_time_per_iter,median_mem
1,12,2,5800.3324239254,4031.9609375
2,12,2,5871.8594975472,4032.1328125
5,12,3,6307.9817559719,4033.6640625
10,12,3,7300.1256389618,4033.447265625
15,12,6,8514.726485014,4034.0927734375
20,12,8,9825.2126774788,4034.2568359375
30,12,10,11759.5448319912,4034.361328125
50,12,5,15707.2414429188,4034.400390625
100,12,1,25376.5983519554,4034.5078125

